HiRO-Nav: Hybrid ReasOning Enables Efficient Embodied Navigation

Embodied navigation agents built upon large reasoning models (LRMs) can handle complex, multimodal environmental input and perform grounded reasoning per step to improve sequential decision-making for long-horizon tasks. However, a critical question remains: \textit{how can the reasoning capabilities of LRMs be harnessed intelligently and efficiently for long-horizon navigation tasks?} In simple scenes, agents are expected to act reflexively, while in complex ones they should engage in deliberate reasoning before acting.To achieve this, we introduce \textbf{H}ybr\textbf{i}d \textbf{R}eas\textbf{O}ning \textbf{Nav}igation (\textbf{HiRO-Nav}) agent, the first kind of agent capable of adaptively determining whether to perform thinking at every step based on its own action entropy. Specifically, by examining how the agent's action entropy evolves over the navigation trajectories, we observed that only a small fraction of actions exhibit high entropy, and these actions often steer the agent toward novel scenes or critical objects. Furthermore, studying the relationship between action entropy and task completion (i.e., Q-value) reveals that improving high-entropy actions contributes more positively to task success.Hence, we propose a tailored training pipeline comprising hybrid supervised fine-tuning as a cold start, followed by online reinforcement learning with the proposed hybrid reasoning strategy to explicitly activate reasoning only for high-entropy actions, significantly reducing computational overhead while improving decision quality. Extensive experiments on the \textsc{CHORES}-$\mathbb{S}$ ObjectNav benchmark showcases that HiRO-Nav achieves a better trade-off between success rates and token efficiency than both dense-thinking and no-thinking baselines.

==> prompt/GUI-no-thinking.txt <==
# Tools

You may call one or more functions to assist with the user query.

You are provided with function signatures within <tools></tools> XML tags:
<tools>
{"type": "function", "function": {"name": "mobile_use", "description": "Use a touchscreen to interact with a mobile device, and take screenshots.\n* This is an interface to a mobile device with touchscreen. You can perform actions like clicking, typing, swiping, etc.\n* Some applications may take time to start or process actions, so you may need to wait and take successive screenshots to see the results of your actions.\n* The screen's resolution is 999x999.\n* Make sure to click any buttons, links, icons, etc with the cursor tip in the center of the element. Don't click boxes on their edges unless asked.", "parameters": {"properties": {"action": {"description": "The action to perform. The available actions are:\n* `click`: Click the point on the screen with coordinate (x, y).\n* `long_press`: Press the point on the screen with coordinate (x, y) for specified seconds.\n* `swipe`: Swipe from the starting point with coordinate (x, y) to the end point with coordinates2 (x2, y2).\n* `type`: Input the specified text into the activated input box.\n* `answer`: Output the answer.\n* `system_button`: Press the system button.\n* `wait`: Wait specified seconds for the change to happen.\n* `terminate`: Terminate the current task and report its completion status.", "enum": ["click", "long_press", "swipe", "type", "answer", "system_button", "wait", "terminate"], "type": "string"}, "coordinate": {"description": "(x, y): The x (pixels from the left edge) and y (pixels from the top edge) coordinates to move the mouse to. Required only by `action=click`, `action=long_press`, and `action=swipe`.", "type": "array"}, "coordinate2": {"description": "(x, y): The x (pixels from the left edge) and y (pixels from the top edge) coordinates to move the mouse to. Required only by `action=swipe`.", "type": "array"}, "text": {"description": "Required only by `action=type` and `action=answer`.", "type": "string"}, "time": {"description": "The seconds to wait. Required only by `action=long_press` and `action=wait`.", "type": "number"}, "button": {"description": "Back means returning to the previous interface, Home means returning to the desktop, Menu means opening the application background menu, and Enter means pressing the enter. Required only by `action=system_button`", "enum": ["Back", "Home", "Menu", "Enter"], "type": "string"}, "status": {"description": "The status of the task. Required only by `action=terminate`.", "type": "string", "enum": ["success", "failure"]}}, "required": ["action"], "type": "object"}}}
</tools>

For each function call, return a json object with function name and arguments within <tool_call></tool_call> XML tags:
<tool_call>
{"name": <function-name>, "arguments": <args-json-object>}
</tool_call>

# Response format

Response format for every step:
1) A single <tool_call>...</tool_call> block containing only the JSON: {"name": <function-name>, "arguments": <args-json-object>}.

Rules:
- Output exactly in the order: <tool_call>.
- Do not output anything else outside the json object.
- If finishing, use action=terminate in the tool call.

The user query: {task_description}.

Task progress (You have done the following operations on the current device): 
{action_history}.

Current observation (Step {current_step}): <image>

==> prompt/GUI-thinking.txt <==
# Tools

You may call one or more functions to assist with the user query.

You are provided with function signatures within <tools></tools> XML tags:
<tools>
{"type": "function", "function": {"name": "mobile_use", "description": "Use a touchscreen to interact with a mobile device, and take screenshots.\n* This is an interface to a mobile device with touchscreen. You can perform actions like clicking, typing, swiping, etc.\n* Some applications may take time to start or process actions, so you may need to wait and take successive screenshots to see the results of your actions.\n* The screen's resolution is 999x999.\n* Make sure to click any buttons, links, icons, etc with the cursor tip in the center of the element. Don't click boxes on their edges unless asked.", "parameters": {"properties": {"action": {"description": "The action to perform. The available actions are:\n* `click`: Click the point on the screen with coordinate (x, y).\n* `long_press`: Press the point on the screen with coordinate (x, y) for specified seconds.\n* `swipe`: Swipe from the starting point with coordinate (x, y) to the end point with coordinates2 (x2, y2).\n* `type`: Input the specified text into the activated input box.\n* `answer`: Output the answer.\n* `system_button`: Press the system button.\n* `wait`: Wait specified seconds for the change to happen.\n* `terminate`: Terminate the current task and report its completion status.", "enum": ["click", "long_press", "swipe", "type", "answer", "system_button", "wait", "terminate"], "type": "string"}, "coordinate": {"description": "(x, y): The x (pixels from the left edge) and y (pixels from the top edge) coordinates to move the mouse to. Required only by `action=click`, `action=long_press`, and `action=swipe`.", "type": "array"}, "coordinate2": {"description": "(x, y): The x (pixels from the left edge) and y (pixels from the top edge) coordinates to move the mouse to. Required only by `action=swipe`.", "type": "array"}, "text": {"description": "Required only by `action=type` and `action=answer`.", "type": "string"}, "time": {"description": "The seconds to wait. Required only by `action=long_press` and `action=wait`.", "type": "number"}, "button": {"description": "Back means returning to the previous interface, Home means returning to the desktop, Menu means opening the application background menu, and Enter means pressing the enter. Required only by `action=system_button`", "enum": ["Back", "Home", "Menu", "Enter"], "type": "string"}, "status": {"description": "The status of the task. Required only by `action=terminate`.", "type": "string", "enum": ["success", "failure"]}}, "required": ["action"], "type": "object"}}}
</tools>

For each function call, return a json object with function name and arguments within <tool_call></tool_call> XML tags:
<tool_call>
{"name": <function-name>, "arguments": <args-json-object>}
</tool_call>

# Response format

Response format for every step:
1) Thought:  explaining the next move (no multi-step reasoning).
2) Action: a short imperative describing what to do in the UI.
3) A single <tool_call>...</tool_call> block containing only the JSON: {"name": <function-name>, "arguments": <args-json-object>}.

Rules:
- Output exactly in the order: Thought, Action, <tool_call>.
- One sentence for Action.
- Do not output anything else outside those three parts.
- If finishing, use action=terminate in the tool call.

The user query: {task_description}.

Task progress (You have done the following operations on the current device): 
{action_history}.

Current observation (Step {current_step}): <image>

==> prompt/no-think-prompt.txt <==
You have been given history observations in time order: <image><image><image>. 

You also have been given current observation: <image>. 

You also have been given the current annotated semantic map: <image>. 
In the annotated semantic map, 
the black arrow represent the agent facing direction, 
the red line indicates the path you have taken, 
the white areas represent the areas you have no information about, either due to being blocked by objects or remaining unexplored,
the light gray areas represent the areas you have explored, 
the dark gray areas represent the areas that have objects that cannot be passed through, 
the green area signifies the doorway. 
the door can either be closed or open and some selected observed objects are annotated in yellow text boxes at their corresponding positions. 
the target objects are annotated in cyan text boxes. 

Your past actions are [move_ahead(success), move_ahead(success), rotate_left(success)]. 

Your assigned task is to find a mug.

When you have the vision of the target, you need to get closer to it. When the distance to the target is within 2 meter, output 'end' to stop the task.Try to move yourself to the unexplored area to get more information about the environment until you find the target. 

Analyze the observation image and the annotated semantic maps to decide your next move, which involves [move_ahead, move_back, rotate_left, rotate_right,rotate_left_small, rotate_rgith_small,end]. Choose your action from the above list.


==> prompt/think-prompt.txt <==
You have been given history observations in time order: <image><image><image>. 

You also have been given current observation: <image>. 

You also have been given the current annotated semantic map: <image>. 
In the annotated semantic map, 
the black arrow represent the agent facing direction, 
the red line indicates the path you have taken, 
the white areas represent the areas you have no information about, either due to being blocked by objects or remaining unexplored,
the light gray areas represent the areas you have explored, 
the dark gray areas represent the areas that have objects that cannot be passed through, 
the green area signifies the doorway. 
the door can either be closed or open and some selected observed objects are annotated in yellow text boxes at their corresponding positions. 
the target objects are annotated in cyan text boxes. 

Your past actions are [move_ahead(success), move_ahead(success), rotate_left(success)]. 

Your assigned task is to find a mug.

When you have the vision of the target, you need to get closer to it. When the distance to the target is within 2 meter, output 'end' to stop the task.Try to move yourself to the unexplored area to get more information about the environment until you find the target. 

Analyze the observation image and the annotated semantic maps to decide your next move, which involves [move_ahead, move_back, rotate_left, rotate_right,rotate_left_small, rotate_rgith_small,end]. Choose your action from the above list.

First output the thinking process in <think> </think> tags and then output the final answer in <answer> </answer> tags.

